Downlink MU-MIMO for LEO Direct-to-Device: Feasibility, Architecture, and Implementation

Direct-to-device connectivity from low Earth orbit (LEO) satellites is commercially available, but its throughput is limited by the satellite antenna size and by payloads that separate users only by beams and frequency reuse. This article shows that a single LEO satellite with a meter-scale array can serve hundreds of users on the same time-frequency resource through multi-user multiple-input multiple-output precoding. The number of users it can separate with a single stream each, i.e., its spatial degrees of freedom (DoF), follows from the aperture in wavelengths, the orbit altitude, and the minimum elevation angle. With minimum mean-square error (MMSE) precoding, the throughput of these users grows with the signal-to-noise ratio (SNR), whereas maximum-ratio transmission becomes interference-limited. The precoder can be computed from the user positions and the satellite ephemeris and attitude, with a throughput loss of less than 0.5\% at 20~dB SNR compared with perfect channel knowledge under the 3GPP non-terrestrial channel models. The DoF also set the number of digital chains of a hybrid payload, and the functional split among satellites and ground trades inter-satellite-link and feeder-link load against on-board processing. As the satellite moves, the precoder can be updated from the known geometry every radio frame, i.e., 10~ms, while the computationally intensive user pairing can be kept for a few seconds with a throughput loss below 1\%. Finally, we keep the cell-specific signals on fixed beams while precoding the user data jointly across all cells of the satellite. For a $50\times50$ array at 600~km and a minimum elevation angle of $60^\circ$, one satellite serves 410 users at 6.1~bps/Hz on average, more than four times the throughput of fixed beams with four-color frequency reuse.

==> Figs/fig2a_dof_count.txt <==
D,th20,th40,th60
1,124,88,32
2,484,332,140
3,1117,749,325
4,2000,1348,560
5,3088,2056,872


==> Figs/fig2a_dof_lines.txt <==
D,horizon,th20,th40,th60
0.5,35.2791,31.1522,20.7026,8.81978
0.6,50.8019,44.8592,29.8118,12.7005
0.7,69.1471,61.0584,40.5772,17.2868
0.8,90.3146,79.7498,52.9988,22.5786
0.9,114.304,100.933,67.0766,28.5761
1,141.116,124.609,82.8106,35.2791
1.1,170.751,150.777,100.201,42.6877
1.2,203.208,179.437,119.247,50.8019
1.3,238.487,210.589,139.95,59.6217
1.4,276.588,244.234,162.309,69.1471
1.5,317.512,280.37,186.324,79.378
1.6,361.258,318.999,211.995,90.3146
1.7,407.827,360.12,239.323,101.957
1.8,457.217,403.733,268.306,114.304
1.9,509.431,449.838,298.946,127.358
2,564.466,498.436,331.242,141.116
2.1,622.324,549.526,365.195,155.581
2.2,683.004,603.108,400.803,170.751
2.3,746.506,659.182,438.068,186.627
2.4,812.831,717.748,476.989,203.208
2.5,881.978,778.806,517.566,220.495
2.6,953.947,842.357,559.799,238.487
2.7,1028.74,908.4,603.689,257.185
2.8,1106.35,976.935,649.235,276.588
2.9,1186.79,1047.96,696.437,296.697
3,1270.05,1121.48,745.295,317.512
3.1,1356.13,1197.49,795.809,339.032
3.2,1445.03,1276,847.98,361.258
3.3,1536.76,1356.99,901.807,384.19
3.4,1631.31,1440.48,957.29,407.827
3.5,1728.68,1526.46,1014.43,432.169
3.6,1828.87,1614.93,1073.22,457.217
3.7,1931.88,1705.9,1133.68,482.971
3.8,2037.72,1799.35,1195.78,509.431
3.9,2146.38,1895.3,1259.55,536.595
4,2257.86,1993.74,1324.97,564.466
4.1,2372.17,2094.68,1392.05,593.042
4.2,2489.29,2198.1,1460.78,622.324
4.3,2609.24,2304.02,1531.17,652.311
4.4,2732.02,2412.43,1603.21,683.004
4.5,2857.61,2523.33,1676.91,714.402
4.6,2986.02,2636.73,1752.27,746.506
4.7,3117.26,2752.61,1829.29,779.316
4.8,3251.32,2870.99,1907.96,812.831
4.9,3388.21,2991.86,1988.28,847.052
5,3527.91,3115.22,2070.26,881.978
5.1,3670.44,3241.08,2153.9,917.61
5.2,3815.79,3369.43,2239.2,953.947
5.3,3963.96,3500.27,2326.15,990.991
5.4,4114.96,3633.6,2414.76,1028.74
5.5,4268.77,3769.42,2505.02,1067.19
5.6,4425.41,3907.74,2596.94,1106.35
5.7,4584.87,4048.55,2690.51,1146.22
5.8,4747.16,4191.85,2785.75,1186.79
5.9,4912.27,4337.64,2882.64,1228.07
6,5080.19,4485.92,2981.18,1270.05


==> Figs/fig2b_los.txt <==
snr,ub,mmse_cf,mmse,mrt_cf,mrt
-10,0.1153,0.113631,0.113914,0.113813,0.113817
-5,0.336722,0.325737,0.326504,0.324314,0.324437
0,0.871852,0.822359,0.821645,0.791788,0.793707
5,1.85607,1.7346,1.716,1.50499,1.52047
10,3.21363,3.03319,2.97813,2.18148,2.24275
15,4.7635,4.55527,4.47203,2.5855,2.71404
20,6.38746,6.1691,6.07305,2.75687,2.93408
25,8.03651,7.8148,7.71414,2.81745,3.0169
30,9.69369,9.4709,9.36873,2.83735,3.04487
35,11.3535,11.1303,11.0277,2.84371,3.05392
40,13.014,12.7908,12.688,2.84574,3.0568


==> Figs/fig2c_tdl.txt <==
snr,mmse_tdlc,mmse_tdla,mrt_tdlc,mrt_tdla,perf_tdlc,perf_tdla
-10,0.112286,0.114833,0.112168,0.114582,0.112335,0.115266
-5,0.318505,0.310616,0.316107,0.306526,0.319167,0.314674
0,0.791443,0.731127,0.761769,0.692698,0.795471,0.748885
5,1.64383,1.46836,1.44918,1.26669,1.65314,1.50634
10,2.86321,2.54033,2.14929,1.88623,2.87229,2.58658
15,4.33066,3.88143,2.62815,2.38583,4.33569,3.91839
20,5.91955,5.39048,2.86427,2.70307,5.92259,5.41376


==> Figs/fig3_hybrid_th20.txt <==
nrf,pct
1448,87.0486
1593,97.1335
1810,98.821
1976,99.3987


==> Figs/fig3_hybrid_th40.txt <==
nrf,pct
962,87.3681
1058,96.3591
1202,98.0661
1412,98.9305


==> Figs/fig3_hybrid_th60.txt <==
nrf,pct
410,83.174
451,94.5615
512,96.9049
615,97.9956
724,98.5113


==> Figs/fig4a_pairing.txt <==
T,p10,p50,p200
0.1,100,99.8,nan
0.2,100,99.76,94.81
0.5,100,99.66,94.72
1,99.98,99.56,94.62
2,100,99.76,94.81
5,99.37,98.95,94.03
7,98.69,98.27,93.37
10,96.71,96.3,91.5
15,91.13,90.74,86.28
20,84.23,83.86,79.79
30,70.24,69.9,66.55
40,57.56,57.26,54.57
50,46.13,45.88,43.83
70,27.79,27.67,26.76
100,11.66,11.63,11.5


==> Figs/fig4b_cdf.txt <==
cdf,fix4,percell,jointprec,joint
0.001,0.410108,0.624447,1.21889,6.03704
0.002,0.415591,0.651392,1.2658,6.06696
0.003,0.424694,0.705904,1.30745,6.08792
0.004,0.43656,0.728578,1.33116,6.10011
0.005,0.441466,0.754134,1.39339,6.10721
0.006,0.447472,0.763724,1.46446,6.119
0.007,0.451216,0.782835,1.51961,6.12294
0.008,0.454238,0.804414,1.58644,6.13609
0.009,0.45873,0.823663,1.66844,6.14366
0.01,0.466061,0.836928,1.7066,6.14838
0.011,0.469843,0.854715,1.72449,6.15142
0.012,0.47218,0.865039,1.78763,6.15503
0.013,0.474766,0.877185,1.86754,6.15953
0.014,0.476728,0.897957,1.92261,6.16323
0.015,0.4795,0.903322,2.03296,6.17071
0.016,0.481507,0.909234,2.0549,6.17419
0.017,0.489658,0.915286,2.09009,6.17865
0.018,0.492303,0.925456,2.11805,6.18561
0.019,0.498248,0.929588,2.16315,6.19037
0.02,0.50369,0.933855,2.19241,6.19336
0.021,0.507038,0.936728,2.26668,6.19786
0.022,0.510107,0.941441,2.31701,6.20176
0.023,0.511955,0.952344,2.35071,6.20747
0.024,0.517257,0.956534,2.3722,6.21454
0.025,0.526732,0.960396,2.40104,6.21781
0.026,0.536216,0.962416,2.43232,6.22089
0.027,0.545152,0.964017,2.45931,6.22197
0.028,0.548972,0.967338,2.49521,6.22604
0.029,0.563925,0.97113,2.52394,6.22723
0.03,0.575196,0.974053,2.57126,6.23239
0.031,0.582021,0.975869,2.5968,6.23611
0.032,0.588857,0.979231,2.63443,6.23866
0.033,0.594704,0.982954,2.65594,6.23973
0.034,0.597234,0.987659,2.68184,6.24256
0.035,0.600022,0.990534,2.70912,6.24515
0.036,0.603068,0.992771,2.72843,6.24674
0.037,0.610179,0.996091,2.78584,6.25072
0.038,0.612598,0.998825,2.7981,6.25213
0.039,0.61483,1.00081,2.82456,6.25677
0.04,0.61725,1.00328,2.87998,6.26038
0.041,0.620693,1.00742,2.9677,6.26355
0.042,0.622692,1.00947,2.99448,6.26498
0.043,0.624624,1.01191,3.0422,6.26743
0.044,0.626287,1.01866,3.07028,6.26902
0.045,0.62799,1.02289,3.11311,6.27221
0.046,0.62928,1.02623,3.13236,6.27448
0.047,0.630747,1.02905,3.17005,6.27564
0.048,0.633533,1.03152,3.2088,6.27739
0.049,0.634069,1.03513,3.22557,6.27808
0.05,0.634828,1.03861,3.25954,6.28075
0.051,0.635983,1.04208,3.27256,6.28205
0.052,0.637032,1.04421,3.32407,6.28431
0.053,0.63989,1.04644,3.36664,6.28516
0.054,0.642856,1.04907,3.38188,6.28662
0.055,0.64362,1.05465,3.40442,6.28734
0.056,0.645752,1.05666,3.42164,6.28961
0.057,0.64742,1.0596,3.44913,6.29125
0.058,0.647872,1.06556,3.49265,6.29243
0.059,0.648872,1.06794,3.50081,6.29691
0.06,0.650255,1.07169,3.52392,6.29818
0.061,0.650606,1.07385,3.5383,6.29913
0.062,0.651896,1.07656,3.55063,6.30081
0.063,0.653596,1.07814,3.57676,6.30249
0.064,0.65432,1.08012,3.60685,6.30363
0.065,0.65659,1.08247,3.63253,6.30504
0.066,0.657536,1.0848,3.63929,6.30586
0.067,0.659543,1.09045,3.6663,6.30704
0.068,0.660336,1.09301,3.69483,6.30889
0.069,0.660735,1.09693,3.71541,6.31024
0.07,0.661857,1.09963,3.73057,6.31211
0.071,0.662457,1.10293,3.75694,6.31374
0.072,0.663194,1.10688,3.78205,6.3158
0.073,0.663786,1.11097,3.78642,6.31736
0.074,0.664766,1.11518,3.8139,6.31822
0.075,0.665364,1.11932,3.84921,6.31935
0.076,0.666555,1.12261,3.86661,6.32129
0.077,0.667382,1.12367,3.89513,6.32257
0.078,0.668108,1.12575,3.90401,6.32444
0.079,0.668587,1.13196,3.9125,6.3272
0.08,0.668994,1.13301,3.92664,6.32873
0.081,0.670507,1.13438,3.94832,6.32998
0.082,0.671525,1.13726,3.96897,6.33112
0.083,0.672603,1.14056,4.00331,6.33296
0.084,0.673084,1.14398,4.0168,6.33525
0.085,0.673783,1.14503,4.02346,6.33698
0.086,0.674957,1.14748,4.03231,6.33803
0.087,0.676655,1.15136,4.05187,6.3389
0.088,0.677395,1.154,4.07008,6.33978
0.089,0.677705,1.1575,4.0826,6.34134
0.09,0.678221,1.16065,4.0906,6.34194
0.091,0.679123,1.16273,4.12279,6.3428
0.092,0.680337,1.16687,4.13429,6.34428
0.093,0.681159,1.16951,4.13804,6.34504
0.094,0.681775,1.17076,4.15406,6.34618
0.095,0.683102,1.17238,4.16617,6.3473
0.096,0.684131,1.1754,4.18181,6.34854
0.097,0.684721,1.17695,4.20061,6.34924
0.098,0.685627,1.1793,4.20623,6.35163
0.099,0.68691,1.18182,4.20908,6.35277
0.1,0.687854,1.18385,4.21697,6.35327
0.101,0.688825,1.18757,4.22862,6.35418
0.102,0.68983,1.18972,4.23762,6.3554
0.103,0.690307,1.19215,4.25464,6.35671
0.104,0.691149,1.19516,4.28107,6.35763
0.105,0.691384,1.19792,4.29984,6.35833
0.106,0.691612,1.20215,4.3143,6.36014
0.107,0.692003,1.20382,4.32417,6.3614
0.108,0.692374,1.20662,4.33787,6.36213
0.109,0.693383,1.21005,4.35682,6.36241
0.11,0.694521,1.2139,4.37007,6.36358
0.111,0.695119,1.21973,4.39007,6.36436
0.112,0.696028,1.22311,4.40633,6.36553
0.113,0.696846,1.22812,4.4278,6.36571
0.114,0.697418,1.22982,4.44656,6.36607
0.115,0.698552,1.23272,4.45416,6.36841
0.116,0.699668,1.23533,4.46196,6.36889
0.117,0.700431,1.23637,4.47198,6.36996
0.118,0.701534,1.23707,4.48817,6.37059
0.119,0.702404,1.2404,4.50403,6.37168
0.12,0.703491,1.24368,4.51208,6.37244
0.121,0.70385,1.24976,4.5247,6.37318
0.122,0.704752,1.25398,4.53705,6.37369
0.123,0.705526,1.2558,4.55876,6.37527
0.124,0.706452,1.25807,4.56726,6.37608
0.125,0.706815,1.26151,4.58288,6.37717
0.126,0.707897,1.26492,4.59201,6.37839
0.127,0.70901,1.26928,4.59795,6.37975
0.128,0.710125,1.27431,4.61313,6.38039
0.129,0.710583,1.27693,4.62455,6.38105
0.13,0.711462,1.27886,4.62737,6.38295
0.131,0.711891,1.28313,4.63472,6.38361
0.132,0.712539,1.28472,4.63828,6.38396
0.133,0.71282,1.28649,4.64545,6.38455
0.134,0.713331,1.29044,4.65299,6.38551
0.135,0.714872,1.29479,4.66377,6.38645
0.136,0.715575,1.29577,4.67566,6.38751
0.137,0.716354,1.29876,4.6798,6.38771
0.138,0.71689,1.30119,4.68887,6.38842
0.139,0.717419,1.30399,4.6967,6.38951
0.14,0.717741,1.30789,4.70525,6.39053
0.141,0.718259,1.31072,4.71093,6.39099
0.142,0.719524,1.31747,4.72228,6.39149
0.143,0.720653,1.32151,4.72575,6.39216
0.144,0.720886,1.32447,4.74088,6.39257
0.145,0.721978,1.32595,4.75533,6.39361
0.146,0.722858,1.32739,4.76595,6.39437
0.147,0.72357,1.33189,4.77803,6.39545
0.148,0.724061,1.33434,4.78118,6.39598
0.149,0.724718,1.33621,4.7849,6.3966
0.15,0.725358,1.34017,4.79597,6.39703
0.151,0.726172,1.34286,4.80631,6.39726
0.152,0.727366,1.3458,4.8124,6.39742
0.153,0.728857,1.3473,4.81636,6.39797
0.154,0.729874,1.35228,4.83118,6.39869
0.155,0.73017,1.35635,4.83961,6.39935
0.156,0.731591,1.35898,4.84966,6.39955
0.157,0.732972,1.36184,4.86878,6.40011
0.158,0.733196,1.36294,4.87155,6.40066
0.159,0.733455,1.36449,4.87496,6.40135
0.16,0.734728,1.36655,4.88175,6.40217
0.161,0.735507,1.36888,4.88873,6.40285
0.162,0.736,1.37062,4.89617,6.40336
0.163,0.737525,1.37256,4.90602,6.40411
0.164,0.737802,1.37668,4.91226,6.40464
0.165,0.738656,1.37905,4.91721,6.40565
0.166,0.739258,1.38341,4.93078,6.40661
0.167,0.740044,1.39047,4.93834,6.40713
0.168,0.740811,1.39393,4.94131,6.40769
0.169,0.741581,1.39815,4.94832,6.40839
0.17,0.742449,1.39978,4.9511,6.40929
0.171,0.743431,1.40291,4.95725,6.4098
0.172,0.744426,1.40615,4.96799,6.41015
0.173,0.744772,1.4145,4.97721,6.41106
0.174,0.745141,1.41912,4.98555,6.41185
0.175,0.745651,1.42237,4.99392,6.41279
0.176,0.746587,1.42482,5.00294,6.41375
0.177,0.747542,1.4274,5.00795,6.41433
0.178,0.749266,1.43224,5.0097,6.41505
0.179,0.750132,1.43894,5.02346,6.41541
0.18,0.750966,1.44012,5.03498,6.41606
0.181,0.751663,1.44637,5.04661,6.41641
0.182,0.752445,1.44965,5.05406,6.41718
0.183,0.753766,1.45209,5.06439,6.41789
0.184,0.754295,1.45355,5.07199,6.41931
0.185,0.755309,1.45674,5.08586,6.42011
0.186,0.755989,1.4594,5.09527,6.42095
0.187,0.757142,1.46713,5.09907,6.42192
0.188,0.758197,1.47173,5.11207,6.42345
0.189,0.759364,1.47565,5.13001,6.42479
0.19,0.760093,1.47746,5.14028,6.42501
0.191,0.761017,1.47911,5.15031,6.42562
0.192,0.762447,1.48373,5.15722,6.42633
0.193,0.763401,1.48959,5.16303,6.42697
0.194,0.764316,1.49423,5.17037,6.42728
0.195,0.765427,1.49864,5.17791,6.42755
0.196,0.766788,1.50243,5.18372,6.4279
0.197,0.767776,1.50563,5.18985,6.42854
0.198,0.768716,1.50862,5.19585,6.42899
0.199,0.770105,1.51464,5.19743,6.4292
0.2,0.771122,1.51874,5.20738,6.42966
0.201,0.772944,1.51967,5.21162,6.43009
0.202,0.77578,1.52353,5.21548,6.43075
0.203,0.777075,1.52762,5.22288,6.43143
0.204,0.778673,1.52938,5.23465,6.43207
0.205,0.780544,1.53389,5.24602,6.43305
0.206,0.783471,1.54013,5.25214,6.43333
0.207,0.784273,1.54158,5.25671,6.43359
0.208,0.785077,1.54937,5.26564,6.43391
0.209,0.786091,1.55149,5.27706,6.43444
0.21,0.786513,1.55633,5.28431,6.43488
0.211,0.787743,1.55947,5.30104,6.43523
0.212,0.788377,1.56346,5.3053,6.4359
0.213,0.789259,1.56635,5.31446,6.43637
0.214,0.789694,1.56937,5.3177,6.4366
0.215,0.790997,1.57299,5.32775,6.43721
0.216,0.793429,1.57837,5.33527,6.43754
0.217,0.795526,1.58047,5.34087,6.43818
0.218,0.797836,1.58217,5.34632,6.43854
0.219,0.799906,1.58595,5.35732,6.43942
0.22,0.801651,1.5902,5.36975,6.44041
0.221,0.803143,1.59305,5.3794,6.44074
0.222,0.805152,1.59628,5.38922,6.44175
0.223,0.80646,1.59847,5.39172,6.44286
0.224,0.807144,1.60484,5.39493,6.44327
0.225,0.809128,1.60957,5.40037,6.44413
0.226,0.811249,1.61391,5.40671,6.44465
0.227,0.813015,1.62,5.41229,6.44525
0.228,0.814582,1.62243,5.41824,6.44601
0.229,0.816446,1.62905,5.4241,6.44691
0.23,0.819634,1.63901,5.42998,6.44787
0.231,0.82105,1.64254,5.43678,6.44834
0.232,0.823525,1.64768,5.44376,6.44865
0.233,0.824508,1.65442,5.44982,6.44934
0.234,0.82534,1.6629,5.45215,6.44985
0.235,0.827086,1.67324,5.45951,6.45057
0.236,0.828684,1.6758,5.46719,6.4516
0.237,0.829936,1.68146,5.4739,6.45254
0.238,0.831262,1.68663,5.47925,6.45321
0.239,0.834067,1.69358,5.48447,6.45381
0.24,0.836393,1.6979,5.49112,6.45395
0.241,0.838912,1.69983,5.49615,6.45464
0.242,0.84213,1.7045,5.50151,6.45489
0.243,0.843466,1.70613,5.50488,6.45536
0.244,0.845579,1.70929,5.5115,6.4556
0.245,0.847668,1.7123,5.51759,6.45606
0.246,0.848968,1.71891,5.5311,6.45703
0.247,0.849832,1.72372,5.53513,6.45737
0.248,0.851639,1.73495,5.53799,6.45803
0.249,0.853594,1.73639,5.53942,6.45854
0.25,0.854816,1.74129,5.54452,6.4588
0.251,0.856227,1.74699,5.551,6.45901
0.252,0.857766,1.75116,5.55553,6.45935
0.253,0.860746,1.75585,5.55808,6.45988
0.254,0.862721,1.76301,5.56175,6.46028
0.255,0.865951,1.77009,5.56509,6.46139
0.256,0.870009,1.77646,5.56783,6.4617
0.257,0.870912,1.7837,5.57148,6.4623
0.258,0.873282,1.7904,5.57629,6.46309
0.259,0.875341,1.79819,5.58223,6.46353
0.26,0.878659,1.80118,5.585,6.46378
0.261,0.880904,1.8058,5.58983,6.46448
0.262,0.88788,1.80965,5.59181,6.46541
0.263,0.889376,1.81361,5.59628,6.46575
0.264,0.891883,1.81702,5.60223,6.46617
0.265,0.894535,1.8248,5.60994,6.46664
0.266,0.897432,1.83382,5.61392,6.46711
0.267,0.900062,1.83669,5.61654,6.46763
0.268,0.903157,1.84097,5.61991,6.46806
0.269,0.904243,1.84925,5.62431,6.46833
0.27,0.907641,1.8531,5.62756,6.46854
0.271,0.910354,1.86129,5.63344,6.46901
0.272,0.911899,1.86784,5.63999,6.46935
0.273,0.914338,1.87024,5.64675,6.46948
0.274,0.917132,1.87288,5.65202,6.46997
0.275,0.920786,1.88723,5.658,6.47015
0.276,0.924356,1.89164,5.66043,6.47047
0.277,0.927609,1.89605,5.66418,6.47145
0.278,0.930021,1.90265,5.66836,6.47177
0.279,0.933142,1.90711,5.67611,6.4722
0.28,0.935858,1.91057,5.67862,6.47254
0.281,0.943524,1.91901,5.68192,6.4729
0.282,0.94803,1.92138,5.68535,6.47345
0.283,0.950053,1.92353,5.69061,6.47369
0.284,0.952646,1.92871,5.69559,6.47416
0.285,0.956551,1.93243,5.69847,6.47437
0.286,0.959735,1.94207,5.70861,6.47458
0.287,0.962721,1.9491,5.71307,6.47482
0.288,0.972848,1.95572,5.71685,6.47531
0.289,0.982891,1.95897,5.72065,6.47559
0.29,0.989458,1.96474,5.72311,6.4762
0.291,0.99231,1.97177,5.72653,6.47637
0.292,1.00372,1.97277,5.73546,6.47696
0.293,1.00857,1.97939,5.73773,6.47737
0.294,1.01418,1.98875,5.74582,6.47754
0.295,1.02411,1.99458,5.74955,6.47762
0.296,1.03141,1.99902,5.75272,6.47834
0.297,1.03491,2.00429,5.75753,6.47884
0.298,1.04059,2.01289,5.76021,6.47899
0.299,1.05299,2.02051,5.76573,6.47925
0.3,1.05885,2.02959,5.76839,6.47957
0.301,1.07544,2.03466,5.76997,6.47986
0.302,1.13411,2.04231,5.77155,6.48005
0.303,1.16693,2.04776,5.77375,6.48069
0.304,1.17748,2.05138,5.77515,6.48102
0.305,1.18842,2.05289,5.77829,6.48138
0.306,1.19292,2.05776,5.78228,6.48198
0.307,1.20037,2.06285,5.78656,6.48257
0.308,1.2056,2.06823,5.78906,6.48285
0.309,1.21083,2.07417,5.79548,6.48314
0.31,1.21798,2.07922,5.79831,6.48346
0.311,1.22308,2.08754,5.8059,6.48415
0.312,1.22693,2.0913,5.80937,6.48465
0.313,1.23104,2.09836,5.8149,6.48502
0.314,1.23646,2.10353,5.81709,6.48527
0.315,1.24134,2.10714,5.8195,6.48593
0.316,1.24525,2.11325,5.8223,6.48633
0.317,1.24661,2.11627,5.82525,6.48689
0.318,1.25194,2.11932,5.82752,6.48711
0.319,1.25572,2.12304,5.82904,6.48762
0.32,1.25812,2.12684,5.82977,6.48781
0.321,1.26172,2.12856,5.83092,6.48839
0.322,1.2636,2.13382,5.83308,6.4889
0.323,1.26611,2.13894,5.83687,6.48976
0.324,1.2679,2.14431,5.84287,6.49069
0.325,1.26977,2.15425,5.84666,6.49133
0.326,1.27358,2.16078,5.84857,6.49168
0.327,1.27452,2.16565,5.85314,6.49241
0.328,1.27545,2.16771,5.85754,6.49283
0.329,1.27707,2.17089,5.86314,6.49337
0.33,1.27844,2.17688,5.86502,6.49366
0.331,1.27987,2.1855,5.86611,6.49389
0.332,1.28247,2.19245,5.86724,6.49419
0.333,1.28465,2.20152,5.87039,6.49478
0.334,1.28593,2.2065,5.87327,6.49507
0.335,1.28879,2.20932,5.87753,6.49532
0.336,1.29053,2.22437,5.88119,6.49549
0.337,1.2928,2.23051,5.88244,6.49562
0.338,1.2949,2.23412,5.88438,6.49583
0.339,1.29658,2.23781,5.8859,6.49602
0.34,1.2983,2.24267,5.88689,6.49635
0.341,1.29989,2.24919,5.89249,6.4969
0.342,1.3026,2.26094,5.89484,6.49725
0.343,1.30396,2.27135,5.89701,6.49763
0.344,1.30545,2.27362,5.89849,6.49782
0.345,1.30681,2.28056,5.90011,6.49832
0.346,1.30781,2.29322,5.9013,6.49856
0.347,1.30823,2.30001,5.90491,6.49902
0.348,1.30926,2.31383,5.90675,6.49935
0.349,1.31143,2.31772,5.9099,6.49966
0.35,1.31329,2.3265,5.9128,6.49982
0.351,1.31386,2.33469,5.9158,6.4999
0.352,1.31477,2.34288,5.9179,6.50037
0.353,1.31575,2.34806,5.91962,6.50054
0.354,1.31692,2.35787,5.92157,6.50076
0.355,1.3189,2.36501,5.92535,6.50095
0.356,1.32027,2.3707,5.92836,6.50134
0.357,1.32157,2.37826,5.93005,6.50148
0.358,1.32212,2.38314,5.93519,6.50189
0.359,1.32313,2.39107,5.93711,6.50222
0.36,1.32461,2.39397,5.93842,6.50265
0.361,1.32553,2.39601,5.94023,6.50301
0.362,1.32659,2.40067,5.94227,6.50358
0.363,1.32691,2.4071,5.94389,6.50407
0.364,1.32962,2.41603,5.9458,6.50445
0.365,1.33146,2.42065,5.9511,6.50468
0.366,1.33234,2.4246,5.95246,6.50518
0.367,1.33301,2.43501,5.95383,6.50578
0.368,1.33459,2.44179,5.95652,6.50601
0.369,1.33503,2.45621,5.95782,6.50632
0.37,1.3355,2.46703,5.96204,6.50654
0.371,1.33602,2.47095,5.96456,6.50668
0.372,1.33692,2.47814,5.96889,6.50691
0.373,1.33739,2.4838,5.97045,6.50749
0.374,1.33817,2.49235,5.97484,6.50769
0.375,1.33959,2.50419,5.97715,6.50805
0.376,1.34076,2.50835,5.9807,6.50844
0.377,1.34138,2.51222,5.98301,6.50867
0.378,1.3417,2.52445,5.98608,6.50883
0.379,1.34239,2.52915,5.98796,6.50917
0.38,1.3436,2.5339,5.98897,6.50954
0.381,1.34452,2.53818,5.99,6.50979
0.382,1.34533,2.54854,5.99438,6.51024
0.383,1.34752,2.56477,5.99717,6.51033
0.384,1.34813,2.56815,5.9994,6.51052
0.385,1.34878,2.5781,6.00176,6.51088
0.386,1.35036,2.58341,6.00434,6.51142
0.387,1.35143,2.5943,6.00699,6.51159
0.388,1.35349,2.5983,6.01057,6.51175
0.389,1.35374,2.60623,6.01448,6.51215
0.39,1.35475,2.61191,6.01697,6.51227
0.391,1.3564,2.62013,6.02101,6.51261
0.392,1.35761,2.62685,6.02233,6.51279
0.393,1.3583,2.63293,6.02353,6.51319
0.394,1.35944,2.63494,6.02519,6.514
0.395,1.36047,2.63959,6.02643,6.5141
0.396,1.36124,2.64538,6.02831,6.51422
0.397,1.36235,2.65446,6.02997,6.51464
0.398,1.36424,2.66434,6.03076,6.51501
0.399,1.3655,2.67148,6.034,6.51515
0.4,1.36591,2.67918,6.03551,6.51536
0.401,1.36705,2.68472,6.03846,6.51588
0.402,1.3687,2.68999,6.04042,6.5162
0.403,1.36964,2.69249,6.04574,6.51649
0.404,1.37024,2.69991,6.04724,6.51688
0.405,1.37059,2.70564,6.04818,6.51728
0.406,1.37111,2.71167,6.05032,6.51766
0.407,1.37126,2.71725,6.05188,6.51797
0.408,1.37182,2.7207,6.05302,6.5182
0.409,1.37285,2.73007,6.05361,6.51878
0.41,1.37387,2.73446,6.0553,6.51903
0.411,1.37469,2.73873,6.05748,6.51949
0.412,1.37587,2.74338,6.05824,6.51985
0.413,1.37647,2.74647,6.05905,6.52011
0.414,1.37807,2.75009,6.06199,6.52024
0.415,1.37955,2.75187,6.06506,6.52045
0.416,1.3804,2.75707,6.06537,6.52079
0.417,1.38138,2.76432,6.068,6.5209
0.418,1.38179,2.76924,6.07161,6.52115
0.419,1.38298,2.77129,6.07401,6.52143
0.42,1.38401,2.77762,6.07488,6.52192
0.421,1.38495,2.78135,6.07634,6.52239
0.422,1.38575,2.78832,6.0787,6.52269
0.423,1.38665,2.79309,6.07951,6.52321
0.424,1.38838,2.79531,6.08073,6.52336
0.425,1.38858,2.79773,6.08272,6.52377
0.426,1.38917,2.80284,6.08354,6.52395
0.427,1.39008,2.80798,6.08606,6.5243
0.428,1.39114,2.81266,6.08704,6.5245
0.429,1.392,2.81493,6.08759,6.52467
0.43,1.39282,2.82121,6.08866,6.52498
0.431,1.3933,2.82438,6.09059,6.5253
0.432,1.39414,2.82956,6.09282,6.52536
0.433,1.39496,2.83909,6.09407,6.52558
0.434,1.39535,2.84462,6.09628,6.52586
0.435,1.39591,2.84566,6.09796,6.52612
0.436,1.39684,2.84717,6.10034,6.52637
0.437,1.39762,2.85137,6.10162,6.52687
0.438,1.39834,2.85538,6.10542,6.527
0.439,1.39883,2.85971,6.10711,6.52726
0.44,1.40014,2.86741,6.10854,6.52749
0.441,1.40065,2.87253,6.1098,6.52782
0.442,1.40157,2.87479,6.11277,6.52794
0.443,1.4027,2.88114,6.11503,6.52819
0.444,1.40418,2.88474,6.11722,6.52852
0.445,1.4044,2.89152,6.12043,6.52882
0.446,1.40493,2.89696,6.12331,6.52906
0.447,1.40616,2.90104,6.12397,6.52945
0.448,1.40748,2.90629,6.12639,6.52974
0.449,1.40862,2.90996,6.12704,6.5299
0.45,1.40918,2.91132,6.12989,6.53045
0.451,1.40966,2.91467,6.13126,6.53054
0.452,1.41039,2.91916,6.13364,6.53062
0.453,1.41104,2.925,6.13766,6.53078
0.454,1.4124,2.92695,6.13956,6.53101
0.455,1.4137,2.93126,6.14114,6.5312
0.456,1.4144,2.93335,6.1425,6.53153
0.457,1.41515,2.93597,6.14467,6.53184
0.458,1.41666,2.94415,6.14627,6.53249
0.459,1.41781,2.94939,6.14687,6.53272
0.46,1.41973,2.95119,6.14808,6.5329
0.461,1.42063,2.95259,6.15012,6.53314
0.462,1.42122,2.95405,6.1519,6.53358
0.463,1.42199,2.95657,6.15452,6.53394
0.464,1.42281,2.9588,6.15611,6.53406
0.465,1.42358,2.96246,6.15703,6.53432
0.466,1.42661,2.96334,6.15804,6.53453
0.467,1.42748,2.96757,6.15855,6.53501
0.468,1.42817,2.97046,6.16064,6.53528
0.469,1.42847,2.97338,6.1613,6.53597
0.47,1.42961,2.97617,6.16297,6.53614
0.471,1.43017,2.97964,6.16422,6.53639
0.472,1.43094,2.98262,6.16582,6.53657
0.473,1.43126,2.98463,6.16636,6.53672
0.474,1.4321,2.98719,6.16764,6.53718
0.475,1.43255,2.99161,6.17005,6.5378
0.476,1.433,2.99441,6.17206,6.5381
0.477,1.43352,2.99676,6.17305,6.5383
0.478,1.43411,3.00153,6.1752,6.53869
0.479,1.4349,3.00331,6.17642,6.53902
0.48,1.43554,3.00834,6.17765,6.53924
0.481,1.43651,3.01067,6.17853,6.53986
0.482,1.4368,3.01282,6.18022,6.54043
0.483,1.43832,3.01534,6.18226,6.54069
0.484,1.43919,3.01929,6.18552,6.5409
0.485,1.44001,3.02189,6.18679,6.54135
0.486,1.44032,3.02347,6.1888,6.54174
0.487,1.441,3.02546,6.18933,6.54197
0.488,1.44171,3.03048,6.1906,6.5423
0.489,1.4422,3.03333,6.19159,6.54289
0.49,1.44308,3.03838,6.19343,6.54378
0.491,1.44373,3.04059,6.19445,6.54413
0.492,1.44465,3.04249,6.19635,6.54445
0.493,1.44496,3.04747,6.19697,6.54469
0.494,1.44574,3.0513,6.19836,6.54505
0.495,1.44663,3.05404,6.19959,6.54532
0.496,1.44724,3.0607,6.20114,6.54593
0.497,1.44774,3.06459,6.20268,6.5461
0.498,1.44898,3.06738,6.20356,6.54623
0.499,1.44973,3.07009,6.20671,6.54651
0.5,1.45057,3.07371,6.20741,6.54713
0.501,1.45157,3.07765,6.20938,6.54746
0.502,1.45255,3.07971,6.21101,6.54782
0.503,1.45334,3.08338,6.21184,6.54819
0.504,1.45456,3.0842,6.21254,6.54857
0.505,1.4553,3.08759,6.21342,6.54892
0.506,1.45619,3.09096,6.21397,6.54945
0.507,1.45662,3.09239,6.21448,6.54996
0.508,1.4576,3.09502,6.21599,6.55035
0.509,1.45812,3.09722,6.21711,6.55061
0.51,1.45888,3.1003,6.21887,6.55105
0.511,1.45978,3.10125,6.21932,6.55155
0.512,1.46012,3.10823,6.22008,6.55187
0.513,1.46121,3.11025,6.22081,6.55198
0.514,1.46193,3.11431,6.223,6.55226
0.515,1.46318,3.11825,6.22439,6.55246
0.516,1.46418,3.12127,6.22572,6.55269
0.517,1.4649,3.12426,6.22647,6.55288
0.518,1.46597,3.12666,6.22799,6.55321
0.519,1.46632,3.13256,6.22897,6.55369
0.52,1.46705,3.13599,6.2299,6.55391
0.521,1.46764,3.13816,6.23139,6.55401
0.522,1.46795,3.14086,6.23221,6.55413
0.523,1.46909,3.14201,6.23418,6.55445
0.524,1.47004,3.14669,6.23506,6.55453
0.525,1.47133,3.14828,6.23809,6.55484
0.526,1.47218,3.15213,6.24038,6.55513
0.527,1.47301,3.15482,6.2425,6.55566
0.528,1.47349,3.15751,6.24486,6.55594
0.529,1.47465,3.16032,6.24574,6.55605
0.53,1.4751,3.16502,6.24629,6.55655
0.531,1.47628,3.17007,6.24869,6.55704
0.532,1.47741,3.17289,6.25045,6.55735
0.533,1.47829,3.17669,6.2515,6.55748
0.534,1.47913,3.18013,6.25241,6.55783
0.535,1.4797,3.18469,6.25324,6.55838
0.536,1.48058,3.18706,6.25404,6.55852
0.537,1.48166,3.19159,6.25508,6.55881
0.538,1.48192,3.19439,6.25631,6.55914
0.539,1.48285,3.19711,6.25741,6.55934
0.54,1.4841,3.2,6.25856,6.55972
0.541,1.48514,3.20249,6.25874,6.56018
0.542,1.48562,3.20494,6.25953,6.56054
0.543,1.48589,3.20677,6.26057,6.56076
0.544,1.48683,3.20827,6.26229,6.5612
0.545,1.4878,3.20995,6.26475,6.56164
0.546,1.48875,3.21293,6.26638,6.56196
0.547,1.48893,3.21595,6.26703,6.5624
0.548,1.48926,3.21772,6.26779,6.56263
0.549,1.48952,3.21957,6.26879,6.56285
0.55,1.49039,3.22236,6.26994,6.56307
0.551,1.49071,3.22414,6.27034,6.56374
0.552,1.49212,3.22605,6.27179,6.56407
0.553,1.49332,3.23006,6.27292,6.56441
0.554,1.49441,3.23576,6.27344,6.56471
0.555,1.49453,3.23914,6.2742,6.5649
0.556,1.49498,3.24509,6.27521,6.56537
0.557,1.4956,3.24763,6.27598,6.56571
0.558,1.49659,3.25005,6.2764,6.566
0.559,1.49704,3.25199,6.27725,6.56639
0.56,1.49751,3.25638,6.27799,6.56699
0.561,1.49783,3.26038,6.28031,6.56773
0.562,1.49901,3.26153,6.28171,6.56838
0.563,1.49968,3.26257,6.28299,6.56889
0.564,1.50002,3.26507,6.28356,6.56918
0.565,1.50061,3.27066,6.28533,6.56996
0.566,1.50155,3.27219,6.28646,6.57018
0.567,1.50209,3.27649,6.28698,6.57033
0.568,1.50298,3.27752,6.28749,6.57091
0.569,1.50389,3.28118,6.28806,6.57109
0.57,1.50425,3.28267,6.28835,6.57139
0.571,1.50482,3.28573,6.28891,6.57187
0.572,1.50546,3.28817,6.29038,6.57285
0.573,1.50584,3.2926,6.29286,6.57327
0.574,1.50672,3.29574,6.29374,6.57372
0.575,1.50735,3.29728,6.29473,6.57435
0.576,1.50777,3.29882,6.29555,6.57451
0.577,1.50838,3.29941,6.29695,6.57498
0.578,1.50897,3.30386,6.2983,6.57544
0.579,1.51028,3.30552,6.29997,6.57564
0.58,1.51083,3.30927,6.30072,6.57574
0.581,1.51113,3.31239,6.30229,6.57596
0.582,1.51187,3.31517,6.30287,6.57634
0.583,1.51293,3.31659,6.30427,6.57667
0.584,1.51359,3.31791,6.30501,6.57693
0.585,1.51397,3.32286,6.30524,6.57717
0.586,1.5146,3.32582,6.30704,6.57741
0.587,1.51526,3.32977,6.30814,6.57794
0.588,1.51577,3.33059,6.30882,6.57844
0.589,1.51739,3.33349,6.30907,6.57887
0.59,1.51802,3.33481,6.30989,6.57953
0.591,1.51889,3.33617,6.31053,6.5797
0.592,1.51996,3.3382,6.31071,6.57985
0.593,1.52124,3.34119,6.31172,6.58007
0.594,1.5217,3.34338,6.31198,6.58032
0.595,1.52203,3.34452,6.31278,6.58059
0.596,1.52277,3.34879,6.31351,6.58087
0.597,1.52437,3.35362,6.31453,6.58144
0.598,1.52451,3.35956,6.31521,6.58176
0.599,1.52502,3.36102,6.31638,6.58214
0.6,1.52598,3.36494,6.3171,6.58245
0.601,1.52685,3.36704,6.31743,6.58292
0.602,1.52773,3.36811,6.31776,6.5831
0.603,1.52801,3.37108,6.31981,6.5834
0.604,1.52911,3.37427,6.32087,6.58393
0.605,1.52978,3.37956,6.32144,6.58437
0.606,1.53001,3.38161,6.32202,6.5847
0.607,1.53049,3.38255,6.32284,6.58488
0.608,1.53122,3.38441,6.32351,6.58528
0.609,1.53149,3.38824,6.32384,6.58603
0.61,1.53191,3.38977,6.32412,6.58665
0.611,1.53247,3.39205,6.32454,6.58692
0.612,1.53402,3.39435,6.32501,6.58747
0.613,1.5347,3.39845,6.32601,6.58761
0.614,1.53554,3.40229,6.32637,6.58807
0.615,1.53684,3.40671,6.32688,6.58823
0.616,1.53793,3.41036,6.32776,6.58858
0.617,1.53808,3.41367,6.32814,6.58914
0.618,1.53856,3.41527,6.32876,6.58997
0.619,1.53931,3.41908,6.32972,6.59033
0.62,1.54046,3.42419,6.33018,6.5908
0.621,1.54099,3.42652,6.33132,6.59121
0.622,1.54216,3.43022,6.33199,6.59153
0.623,1.54321,3.43218,6.33257,6.59226
0.624,1.5436,3.43362,6.33318,6.59279
0.625,1.54449,3.43594,6.33372,6.59305
0.626,1.54535,3.43811,6.33396,6.59342
0.627,1.54589,3.44131,6.33473,6.59383
0.628,1.54627,3.44441,6.33655,6.59403
0.629,1.54674,3.4469,6.33718,6.59438
0.63,1.54737,3.44814,6.33767,6.59461
0.631,1.54826,3.45192,6.33882,6.59508
0.632,1.54888,3.45605,6.3391,6.59534
0.633,1.54964,3.46114,6.33999,6.59604
0.634,1.5502,3.46601,6.34063,6.59639
0.635,1.55056,3.47085,6.34104,6.59686
0.636,1.55096,3.47473,6.34251,6.59743
0.637,1.55153,3.47973,6.34372,6.59766
0.638,1.55201,3.48119,6.34448,6.59834
0.639,1.55259,3.48169,6.34483,6.59893
0.64,1.55301,3.483,6.3451,6.59969
0.641,1.55371,3.48654,6.34565,6.59994
0.642,1.55453,3.48869,6.34726,6.60024
0.643,1.55504,3.4911,6.34775,6.60045
0.644,1.5557,3.49176,6.34938,6.60093
0.645,1.55694,3.49384,6.35014,6.60118
0.646,1.55762,3.49613,6.35063,6.60132
0.647,1.55843,3.49835,6.35118,6.60197
0.648,1.55892,3.50062,6.35255,6.60235
0.649,1.55945,3.5036,6.35403,6.60258
0.65,1.55987,3.50622,6.35451,6.60296
0.651,1.5605,3.51044,6.35535,6.60333
0.652,1.56141,3.51367,6.35592,6.60343
0.653,1.56243,3.51483,6.35661,6.60363
0.654,1.56337,3.52083,6.35803,6.60395
0.655,1.56414,3.52321,6.35858,6.60438
0.656,1.56507,3.52627,6.35912,6.60475
0.657,1.56597,3.52819,6.35977,6.60514
0.658,1.56637,3.53015,6.36118,6.60538
0.659,1.56724,3.53345,6.36184,6.60554
0.66,1.56806,3.53716,6.36229,6.60608
0.661,1.5687,3.54015,6.3628,6.60636
0.662,1.57004,3.54243,6.36374,6.60695
0.663,1.57053,3.54514,6.36437,6.60721
0.664,1.57135,3.5463,6.36473,6.60751
0.665,1.57257,3.54769,6.36507,6.60782
0.666,1.57348,3.54975,6.36536,6.60823
0.667,1.57487,3.55352,6.3658,6.60862
0.668,1.57528,3.55674,6.3664,6.6092
0.669,1.57588,3.56391,6.36696,6.6097
0.67,1.5764,3.56774,6.36725,6.60997
0.671,1.57738,3.56993,6.36914,6.6101
0.672,1.57809,3.57511,6.36972,6.61045
0.673,1.57893,3.57774,6.3704,6.61144
0.674,1.5796,3.58011,6.37135,6.61196
0.675,1.58006,3.58182,6.37226,6.61218
0.676,1.58049,3.58662,6.37338,6.61248
0.677,1.58167,3.5885,6.37449,6.61302
0.678,1.58301,3.59,6.37483,6.61363
0.679,1.58359,3.59335,6.37551,6.61432
0.68,1.58468,3.59632,6.37574,6.61444
0.681,1.58618,3.5984,6.37623,6.61476
0.682,1.58722,3.60441,6.37667,6.61498
0.683,1.58777,3.6065,6.37718,6.61554
0.684,1.58845,3.6077,6.37813,6.61581
0.685,1.58919,3.60936,6.37847,6.61606
0.686,1.58965,3.61097,6.37927,6.61653
0.687,1.59001,3.61154,6.37951,6.61678
0.688,1.59037,3.61309,6.37973,6.617
0.689,1.59095,3.61477,6.38025,6.6173
0.69,1.59128,3.61663,6.38241,6.61755
0.691,1.59186,3.61711,6.38307,6.61806
0.692,1.59288,3.61893,6.38346,6.61877
0.693,1.59422,3.62132,6.38464,6.61917
0.694,1.59483,3.62411,6.38514,6.61957
0.695,1.59544,3.62628,6.38585,6.62026
0.696,1.59615,3.62969,6.38633,6.62056
0.697,1.59684,3.63382,6.38676,6.62112
0.698,1.59758,3.6383,6.3875,6.62135
0.699,1.59828,3.64002,6.38777,6.62155
0.7,1.59932,3.6415,6.38801,6.62181
0.701,1.60052,3.64289,6.38812,6.62316
0.702,1.60165,3.64762,6.38917,6.62375
0.703,1.6025,3.65095,6.38949,6.62421
0.704,1.60316,3.65236,6.39018,6.6246
0.705,1.60407,3.65421,6.39041,6.62503
0.706,1.60587,3.65633,6.39112,6.62526
0.707,1.60679,3.6597,6.39159,6.62566
0.708,1.60695,3.66116,6.39232,6.6262
0.709,1.60793,3.66496,6.39304,6.62714
0.71,1.60879,3.66812,6.39365,6.62809
0.711,1.61026,3.67113,6.39429,6.62843
0.712,1.61113,3.67524,6.39505,6.62906
0.713,1.61235,3.67763,6.39658,6.62925
0.714,1.61432,3.67982,6.39697,6.6294
0.715,1.61699,3.68199,6.39735,6.62979
0.716,1.61877,3.68437,6.39765,6.63024
0.717,1.61988,3.68773,6.39943,6.63063
0.718,1.62178,3.68962,6.39983,6.63134
0.719,1.62283,3.69052,6.40048,6.63232
0.72,1.62329,3.69442,6.40114,6.63266
0.721,1.62398,3.69816,6.40159,6.63288
0.722,1.62482,3.70442,6.40217,6.63333
0.723,1.62608,3.7063,6.40349,6.63369
0.724,1.62695,3.70978,6.40434,6.634
0.725,1.62769,3.71354,6.40523,6.63432
0.726,1.62919,3.71517,6.4057,6.63472
0.727,1.63033,3.71807,6.40627,6.63497
0.728,1.63106,3.72163,6.40678,6.6355
0.729,1.6326,3.72593,6.40765,6.63585
0.73,1.63363,3.72765,6.40916,6.63607
0.731,1.63439,3.72929,6.40972,6.63653
0.732,1.6367,3.73251,6.41031,6.637
0.733,1.63799,3.73444,6.41098,6.63747
0.734,1.63873,3.73645,6.41173,6.63821
0.735,1.63963,3.73877,6.41235,6.63905
0.736,1.64048,3.74152,6.41293,6.63935
0.737,1.64122,3.74594,6.41337,6.63988
0.738,1.64213,3.74912,6.41409,6.64045
0.739,1.64372,3.75261,6.4145,6.64086
0.74,1.64433,3.75673,6.41515,6.64116
0.741,1.6451,3.75986,6.41545,6.64153
0.742,1.64636,3.76314,6.4157,6.64183
0.743,1.64678,3.767,6.41633,6.64234
0.744,1.64788,3.7691,6.4172,6.64283
0.745,1.65007,3.77031,6.41789,6.64319
0.746,1.65121,3.7725,6.41898,6.64358
0.747,1.65212,3.7756,6.41953,6.64427
0.748,1.65295,3.77782,6.42008,6.64481
0.749,1.6538,3.78128,6.42061,6.64534
0.75,1.65452,3.78932,6.42089,6.64558
0.751,1.65516,3.79249,6.42153,6.6463
0.752,1.65631,3.79858,6.42213,6.64684
0.753,1.6568,3.80151,6.42282,6.64706
0.754,1.65711,3.80376,6.42329,6.64726
0.755,1.65857,3.80672,6.42384,6.64769
0.756,1.66112,3.8082,6.42488,6.64813
0.757,1.6624,3.81121,6.42555,6.64902
0.758,1.66353,3.81456,6.42578,6.64935
0.759,1.66454,3.81583,6.4264,6.64965
0.76,1.66571,3.81859,6.42681,6.65002
0.761,1.66631,3.82087,6.42752,6.65065
0.762,1.66723,3.82388,6.42808,6.65085
0.763,1.66814,3.83369,6.4287,6.65128
0.764,1.66866,3.83707,6.42913,6.65171
0.765,1.66918,3.83946,6.42957,6.65226
0.766,1.6699,3.84422,6.43044,6.65275
0.767,1.67121,3.84717,6.43129,6.65292
0.768,1.67211,3.85145,6.43185,6.65316
0.769,1.67293,3.85359,6.43225,6.65355
0.77,1.67383,3.85518,6.43323,6.65376
0.771,1.67616,3.86096,6.43369,6.65389
0.772,1.67696,3.86578,6.4346,6.65426
0.773,1.67876,3.87229,6.43536,6.65485
0.774,1.68005,3.87782,6.43595,6.65527
0.775,1.68117,3.88005,6.4364,6.65591
0.776,1.6822,3.88734,6.4371,6.65681
0.777,1.68403,3.88906,6.43789,6.65764
0.778,1.68429,3.8923,6.43842,6.65832
0.779,1.68505,3.89673,6.43903,6.6587
0.78,1.68604,3.89873,6.43985,6.65898
0.781,1.68696,3.90086,6.44031,6.65943
0.782,1.68772,3.90485,6.44088,6.65998
0.783,1.68901,3.90694,6.44184,6.66084
0.784,1.68987,3.90935,6.44233,6.66123
0.785,1.69065,3.91448,6.44293,6.6619
0.786,1.69237,3.91686,6.44341,6.66219
0.787,1.69327,3.91922,6.44433,6.66247
0.788,1.69423,3.9235,6.44557,6.66276
0.789,1.69641,3.92443,6.4466,6.66324
0.79,1.69693,3.9274,6.4471,6.66382
0.791,1.69804,3.9297,6.4479,6.66422
0.792,1.6994,3.93405,6.44892,6.66518
0.793,1.70006,3.93738,6.44939,6.66575
0.794,1.70046,3.9434,6.45037,6.66634
0.795,1.70118,3.94793,6.45135,6.66656
0.796,1.70237,3.95212,6.45195,6.66711
0.797,1.70275,3.95656,6.45268,6.66751
0.798,1.70364,3.96312,6.45286,6.66869
0.799,1.70498,3.96538,6.4539,6.66948
0.8,1.70554,3.9681,6.45444,6.67
0.801,1.70656,3.97225,6.45518,6.67049
0.802,1.70756,3.97388,6.45572,6.67078
0.803,1.70843,3.97806,6.45604,6.67115
0.804,1.70939,3.98245,6.45678,6.67178
0.805,1.71064,3.98694,6.45725,6.67211
0.806,1.71199,3.99037,6.45744,6.67258
0.807,1.71271,3.99297,6.45785,6.67321
0.808,1.71423,3.99729,6.45833,6.67349
0.809,1.71533,3.99995,6.45859,6.67398
0.81,1.71573,4.00224,6.45908,6.67447
0.811,1.71631,4.00304,6.45951,6.67482
0.812,1.71809,4.00516,6.45983,6.67495
0.813,1.71924,4.00724,6.46003,6.67525
0.814,1.72006,4.01167,6.46098,6.67601
0.815,1.72237,4.01415,6.46118,6.67619
0.816,1.72364,4.01801,6.46142,6.67655
0.817,1.72516,4.02068,6.46167,6.67702
0.818,1.72698,4.02501,6.46205,6.67746
0.819,1.72814,4.0282,6.46226,6.6777
0.82,1.72869,4.02941,6.46274,6.67838
0.821,1.72949,4.0334,6.46354,6.67904
0.822,1.73077,4.03527,6.46392,6.67952
0.823,1.73318,4.03685,6.46446,6.67979
0.824,1.73459,4.03846,6.46517,6.68046
0.825,1.73541,4.04167,6.46569,6.68089
0.826,1.73681,4.04535,6.46626,6.68114
0.827,1.73921,4.05064,6.46683,6.68169
0.828,1.74141,4.05522,6.46769,6.68201
0.829,1.74305,4.06181,6.46853,6.68219
0.83,1.74405,4.06888,6.46895,6.68322
0.831,1.74585,4.07506,6.47011,6.68383
0.832,1.74721,4.07838,6.47066,6.6842
0.833,1.74796,4.08269,6.47112,6.68443
0.834,1.74865,4.08467,6.47182,6.68481
0.835,1.74994,4.08692,6.47243,6.68545
0.836,1.75087,4.09103,6.47272,6.68564
0.837,1.75212,4.09376,6.47405,6.68669
0.838,1.75432,4.09714,6.47459,6.6874
0.839,1.75703,4.10005,6.4755,6.68807
0.84,1.7583,4.1031,6.47644,6.68836
0.841,1.7586,4.10855,6.47732,6.6887
0.842,1.76049,4.1115,6.47798,6.68923
0.843,1.76186,4.11369,6.4786,6.68963
0.844,1.76329,4.11561,6.47919,6.68991
0.845,1.76539,4.11889,6.4797,6.69019
0.846,1.76756,4.12477,6.48025,6.6904
0.847,1.76861,4.12919,6.48077,6.69143
0.848,1.76989,4.13237,6.48173,6.69178
0.849,1.77118,4.13389,6.48211,6.69223
0.85,1.77326,4.1369,6.48252,6.69239
0.851,1.77429,4.14272,6.48346,6.69279
0.852,1.77756,4.14765,6.48419,6.69333
0.853,1.78057,4.15275,6.48535,6.69377
0.854,1.78223,4.1577,6.48574,6.69501
0.855,1.78364,4.16063,6.48647,6.69547
0.856,1.78551,4.16759,6.48792,6.69623
0.857,1.78622,4.17142,6.48829,6.69655
0.858,1.78732,4.17401,6.48869,6.69706
0.859,1.78985,4.17739,6.48967,6.69749
0.86,1.79059,4.18253,6.49082,6.69803
0.861,1.7919,4.188,6.49191,6.69829
0.862,1.79345,4.19212,6.49293,6.69923
0.863,1.79435,4.2003,6.49392,6.70013
0.864,1.79661,4.20388,6.49443,6.70055
0.865,1.79802,4.20847,6.49476,6.70074
0.866,1.80025,4.21301,6.4952,6.70135
0.867,1.80228,4.21552,6.49606,6.70186
0.868,1.80417,4.21885,6.49713,6.70257
0.869,1.8055,4.2251,6.49816,6.70324
0.87,1.8064,4.23275,6.49929,6.70448
0.871,1.80861,4.23898,6.49974,6.70498
0.872,1.81088,4.24422,6.50072,6.70548
0.873,1.81252,4.24716,6.50151,6.70583
0.874,1.8159,4.25292,6.50295,6.70635
0.875,1.81734,4.2551,6.50349,6.70697
0.876,1.82224,4.26008,6.50411,6.70745
0.877,1.823,4.26117,6.50467,6.70827
0.878,1.82486,4.26471,6.50532,6.70863
0.879,1.82618,4.27313,6.50647,6.70888
0.88,1.82809,4.27733,6.50716,6.70959
0.881,1.83128,4.28219,6.5085,6.7101
0.882,1.83191,4.29104,6.50929,6.71091
0.883,1.83275,4.30174,6.50982,6.71137
0.884,1.83572,4.30446,6.51039,6.71185
0.885,1.83761,4.31596,6.51102,6.71219
0.886,1.84161,4.31846,6.51198,6.71262
0.887,1.84388,4.32016,6.51299,6.71508
0.888,1.84522,4.32323,6.51365,6.71556
0.889,1.84648,4.32681,6.51492,6.71603
0.89,1.84861,4.33028,6.51683,6.71668
0.891,1.8505,4.3342,6.51705,6.71726
0.892,1.85203,4.34325,6.51861,6.71805
0.893,1.85327,4.3504,6.51938,6.71874
0.894,1.8546,4.35389,6.51979,6.71935
0.895,1.85707,4.35726,6.52024,6.71987
0.896,1.85832,4.36218,6.52135,6.72066
0.897,1.86028,4.36652,6.52227,6.72113
0.898,1.86148,4.36802,6.52293,6.72168
0.899,1.86471,4.37222,6.52414,6.72241
0.9,1.86646,4.37911,6.52495,6.72269
0.901,1.86758,4.3847,6.52626,6.723
0.902,1.86867,4.38808,6.52831,6.72418
0.903,1.86894,4.39301,6.52959,6.72471
0.904,1.87043,4.39765,6.53078,6.72547
0.905,1.87157,4.40875,6.53126,6.72568
0.906,1.87331,4.41581,6.53263,6.72611
0.907,1.87641,4.42113,6.53401,6.72707
0.908,1.87876,4.42315,6.53482,6.72736
0.909,1.87949,4.43324,6.5361,6.72806
0.91,1.88118,4.4381,6.53751,6.7287
0.911,1.88372,4.43979,6.54132,6.72929
0.912,1.88535,4.44444,6.5425,6.72951
0.913,1.88648,4.45033,6.54287,6.72997
0.914,1.88828,4.4548,6.5436,6.73048
0.915,1.88903,4.45713,6.54575,6.73062
0.916,1.89087,4.4627,6.54901,6.73104
0.917,1.89398,4.46791,6.54984,6.73231
0.918,1.89578,4.47245,6.55041,6.73271
0.919,1.89759,4.4799,6.55199,6.73444
0.92,1.89949,4.49138,6.55393,6.73498
0.921,1.90079,4.49834,6.55568,6.73571
0.922,1.90287,4.50521,6.55832,6.7364
0.923,1.90459,4.51858,6.56004,6.73727
0.924,1.90627,4.52767,6.56263,6.73804
0.925,1.90761,4.53028,6.56381,6.73854
0.926,1.90886,4.53412,6.56521,6.73936
0.927,1.91092,4.53715,6.5672,6.74034
0.928,1.91322,4.54763,6.56774,6.74084
0.929,1.91561,4.55462,6.56947,6.74149
0.93,1.91777,4.56016,6.57053,6.74202
0.931,1.92106,4.56562,6.57244,6.7433
0.932,1.92219,4.57003,6.57353,6.7439
0.933,1.92424,4.57334,6.57498,6.74439
0.934,1.92613,4.58393,6.57593,6.74475
0.935,1.92816,4.58898,6.57763,6.74516
0.936,1.93032,4.5974,6.57847,6.74625
0.937,1.9335,4.60019,6.58133,6.74721
0.938,1.93599,4.6087,6.58279,6.74814
0.939,1.938,4.61661,6.58533,6.74846
0.94,1.93957,4.62551,6.58734,6.74922
0.941,1.9412,4.62908,6.58821,6.7498
0.942,1.9435,4.63456,6.59008,6.75017
0.943,1.94775,4.64056,6.59084,6.75054
0.944,1.94861,4.64689,6.59254,6.75184
0.945,1.94968,4.66395,6.59294,6.75257
0.946,1.95072,4.66825,6.59413,6.75343
0.947,1.95221,4.67835,6.59612,6.75383
0.948,1.95527,4.68317,6.59671,6.75481
0.949,1.95762,4.68713,6.59852,6.75538
0.95,1.95864,4.69419,6.59954,6.75563
0.951,1.9603,4.69716,6.60078,6.75703
0.952,1.9646,4.70153,6.6027,6.75788
0.953,1.96674,4.70475,6.60395,6.75889
0.954,1.96869,4.72196,6.60613,6.75991
0.955,1.97118,4.73216,6.60756,6.76158
0.956,1.97501,4.74365,6.60895,6.76221
0.957,1.97689,4.75022,6.61136,6.76269
0.958,1.97956,4.75805,6.6129,6.76289
0.959,1.98468,4.76507,6.61414,6.76439
0.96,1.98708,4.77386,6.61588,6.76537
0.961,1.9887,4.77932,6.61862,6.76568
0.962,1.99094,4.78932,6.62324,6.76707
0.963,1.99286,4.79712,6.62507,6.76828
0.964,1.99561,4.80413,6.62639,6.77057
0.965,1.99843,4.80901,6.62832,6.77266
0.966,2.0021,4.81777,6.62969,6.7738
0.967,2.00767,4.8333,6.63323,6.77427
0.968,2.01424,4.84093,6.63519,6.77489
0.969,2.01541,4.84951,6.63793,6.77584
0.97,2.01845,4.86275,6.63896,6.77752
0.971,2.02326,4.87141,6.64275,6.77888
0.972,2.026,4.87596,6.64427,6.77961
0.973,2.02976,4.88422,6.6464,6.78139
0.974,2.03319,4.89761,6.64783,6.78244
0.975,2.03893,4.90267,6.65132,6.78371
0.976,2.04075,4.91023,6.65348,6.78521
0.977,2.04615,4.9161,6.65409,6.78595
0.978,2.04924,4.91922,6.65742,6.78691
0.979,2.05588,4.93616,6.66097,6.78813
0.98,2.06054,4.94472,6.66184,6.78958
0.981,2.06381,4.95419,6.67062,6.79129
0.982,2.06677,4.96665,6.6735,6.79367
0.983,2.06808,4.97682,6.6761,6.79505
0.984,2.06966,4.99069,6.6784,6.7969
0.985,2.07264,4.9986,6.68064,6.79817
0.986,2.08187,5.01075,6.68768,6.79938
0.987,2.08705,5.05394,6.68915,6.80074
0.988,2.08878,5.06768,6.6931,6.80434
0.989,2.09648,5.08112,6.69772,6.80751
0.99,2.09826,5.12289,6.70084,6.80842
0.991,2.1034,5.13337,6.70225,6.80995
0.992,2.11086,5.14555,6.70855,6.81183
0.993,2.11332,5.19238,6.7149,6.81445
0.994,2.11718,5.21901,6.72145,6.81674
0.995,2.11933,5.23702,6.72791,6.81934
0.996,2.12027,5.25952,6.73768,6.82218
0.997,2.12764,5.44817,6.74348,6.82803
0.998,2.13516,5.60646,6.75229,6.83466
0.999,2.15283,5.75421,6.7622,6.84308
1,2.17288,5.80391,6.80149,6.86347
